The SARG Planet Search

In this chapter of the book "Planets in binaries" we summarize our recent work on the statistical properties of planets in binaries and the differences with respect to planets orbiting single stars. We then present the radial velocity planet search on moderately wide binaries with similar components (twins) ongoing at TNG using the high resolution spectrograph SARG. We discuss the sample selection, the observing and analysis procedures, and the preliminary results of the radial velocity monitoring. We also discuss the second major science goal of the SARG survey, the search for abundance anomalies caused by the ingestion of planetary material by the central star, considering the two samples of twins and the planet hosts in binaries with similar components. Finally, we present some preliminary conclusions on the frequency of planets in binary systems.

==> abstract_astroph.txt <==

In this chapter of the book "Planets in binaries" we summarize
our recent work on the statistical properties of planets in binaries
and the differences with respect to planets orbiting single stars.
We then present the radial velocity planet search on moderately
wide binaries with similar components (twins)  ongoing at TNG using the 
high resolution spectrograph SARG.  We discuss the sample selection, 
the observing and analysis procedures, and the preliminary results 
of the radial velocity monitoring.
We also discuss the second major science goal of the SARG survey, 
the search for abundance anomalies caused by the ingestion of planetary 
material by the central star, considering the two samples of twins and 
the planet hosts in binaries with similar components.
Finally, we present some preliminary conclusions
on the frequency of planets in binary systems.


